Gain Recovery in Heavily Irradiated Low Gain Avalanche Detectors by High Temperature Annealing

Studies of annealing at temperatures up to 450$^\circ$C with LGADs irradiated with neutrons are described. It was found that the performance of LGADs irradiated with 1.5e15 n/cm$^2$ was already improved at 5 minutes of annealing at 250$^\circ$C. Isochronal annealing for 30 minutes in 50$^\circ$C steps between 300$^\circ$C and 450$^\circ$C showed that the largest beneficial effect of annealing is at around 350$^\circ$C. Another set of devices was annealed for 60 minutes at 350$^\circ$C and this annealing significantly increased V$_{\mathrm{gl}}$. The effect is equivalent to reducing the effective acceptor removal constant by a factor of $\sim$ 4. Increase of V$_{\mathrm{gl}}$ is the consequence of increased effective space charge in the gain layer caused by formation of electrically active defects or re-activation of interstitial Boron atoms.

==> elsarticle/manifest.txt <==
% \iffalse meta-comment
%
% 
%
% Copyright 2007, 2008, 2009 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% \fi
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natibi options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 els1.pdf
 els-1p.pdf
 els2.pdf
 els-3pd.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 enum.sty
 pdfwidgets.sty


